Deep Residual-Dense Lattice Network for Speech Enhancement

Convolutional neural networks (CNNs) with residual links (ResNets) and causal dilated convolutional units have been the network of choice for deep learning approaches to speech enhancement. While residual links improve gradient flow during training, feature diminution of shallow layer outputs can occur due to repetitive summations with deeper layer outputs. One strategy to improve feature re-usage is to fuse both ResNets and densely connected CNNs (DenseNets). DenseNets, however, over-allocate parameters for feature re-usage. Motivated by this, we propose the residual-dense lattice network (RDL-Net), which is a new CNN for speech enhancement that employs both residual and dense aggregations without over-allocating parameters for feature re-usage. This is managed through the topology of the RDL blocks, which limit the number of outputs used for dense aggregations. Our extensive experimental investigation shows that RDL-Nets are able to achieve a higher speech enhancement performance than CNNs that employ residual and/or dense aggregations. RDL-Nets also use substantially fewer parameters and have a lower computational requirement. Furthermore, we demonstrate that RDL-Nets outperform many state-of-the-art deep learning approaches to speech enhancement.

==> abl_results.txt <==
ep	none	RL	GD	ARF	RL-GD	RL-ARF	GD-ARF	all
1	153.897	149.467	148.904	153.732	149.41	148.654	148.122	149.502
2	151.879	147.687	147.197	152.517	148.638	147.187	146.203	147.027
3	151.083	147.169	146.594	150.948	146.063	146.335	145.531	146.835
4	150.602	146.199	146.059	150.621	146.294	145.909	145.028	146.106
5	150.731	145.516	145.078	149.695	145.528	145.985	145.294	146.143
6	150.082	145.46	145.082	149.609	145.608	145.231	144.39	145.694
7	149.696	145.8	144.673	149.838	144.827	144.799	144.356	144.903
8	149.634	144.989	145.073	149.339	144.655	144.977	145.129	144.78
9	149.279	145.057	144.427	149.462	144.291	144.489	144.24	144.75
10	149.23	144.548	143.974	148.84	145.01	144.366	143.927	144.586
11	148.864	144.486	143.903	148.747	144.053	144.753	143.687	144.467
12	149.636	144.294	143.991	148.531	143.729	144.305	143.816	143.954
13	148.504	144.769	143.648	148.558	143.284	144.131	143.258	144.07
14	148.548	144.215	143.66	148.51	143.223	144.335	143.661	144.537
15	148.372	144.393	143.727	148.986	143.76	144.254	143.33	143.975
16	148.332	144.001	144.192	148.438	143.787	143.9	143.424	143.722
17	148.49	143.853	143.14	148.564	143.503	143.772	143.659	143.922
18	149.689	143.95	143.535	149.045	143.575	144.042	143.374	143.855
19	148.482	143.835	143.625	149.203	143.214	143.753	143.215	143.329
20	148.165	143.665	142.994	148.259	143.504	143.678	143.915	143.437
21	148.186	143.83	143.335	148.1	143.065	143.54	142.923	143.073
22	149.39	143.696	143.001	148.171	143.119	143.912	142.62	142.806
23	148.039	143.904	143.389	148.308	142.868	143.923	143.094	142.783
24	147.83	143.374	143.642	148.127	142.723	143.288	142.957	142.79
25	148.024	143.459	143.102	148.074	142.67	143.349	143.082	142.849
26	148.4	143.554	143.153	148.439	142.885	143.283	142.754	142.894
27	147.782	143.66	143.081	148.378	143.183	143.226	142.615	142.649
28	147.658	143.431	143.876	148.022	142.553	143.509	142.945	142.814
29	148.664	143.538	142.874	148.314	142.852	143.231	142.61	142.659
30	147.624	143.316	143.244	149.342	142.6	143.242	143.079	142.882
31	148.917	143.209	143.072	147.965	142.978	143.223	142.725	142.414
32	147.52	143.34	142.791	148.569	142.693	142.988	143.785	142.67
33	147.466	143.966	142.814	148.145	142.485	143.096	142.544	142.447
34	147.424	143.135	142.97	148.466	142.615	143.251	142.446	142.649
35	147.824	143.064	142.626	148.034	142.32	142.902	143.013	142.504
36	148.038	143.027	142.647	148.099	142.424	143.033	142.397	142.443
37	147.443	143.334	143.406	147.917	142.591	142.906	144.459	142.623
38	147.313	143.138	142.464	147.805	142.503	142.854	142.322	142.415
39	147.494	143.034	143.346	147.813	142.7	142.913	142.637	142.487
40	147.604	143.018	142.386	147.892	142.672	142.944	142.288	142.507
41	147.238	142.932	142.394	147.618	142.336	142.761	142.294	142.025
42	147.285	142.901	142.462	148.478	142.474	142.743	142.429	142.009
43	147.1	142.942	142.312	147.606	142.637	142.788	142.374	142.042
44	147.434	143.447	142.389	148.273	142.589	142.722	142.252	141.979
45	147.406	143.427	142.746	147.941	142.268	142.689	142.069	141.962
46	147.109	142.829	142.637	148.181	142.236	142.75	142.139	141.918
47	147.122	142.863	142.369	147.638	142.026	142.788	142.846	141.957
48	147.131	142.781	142.255	147.846	142.839	142.882	142.194	141.915
49	147.4	142.926	142.353	147.91	142.088	143.039	142.158	141.972
50	146.761	143.087	142.347	147.737	142.229	142.739	142.555	142.034
51	146.76	143.094	142.309	148.348	142.284	142.745	142.293	141.922
52	147.222	142.891	142.269	147.787	142.179	142.597	142.908	141.935
53	146.676	142.765	142.155	147.749	142.534	142.681	141.945	141.9
54	147.722	142.966	142.631	148.412	142.098	143.075	142.334	141.91
55	147.107	143.113	142.02	148.274	142.284	142.573	141.956	141.871
56	147.08	142.87	142.461	147.838	142.184	142.762	142.5	141.949
57	147.026	143.059	142.559	148.745	142.105	142.651	142.12	141.914
58	147.087	142.842	142.25	147.714	142.481	142.679	142.241	141.827
59	146.734	142.932	142.313	147.877	142.289	142.554	142.75	141.876
60	146.475	142.739	142.155	148.576	142.45	142.41	142.145	141.914
61	147.001	142.736	142.044	148.38	141.925	142.504	141.938	141.849
62	146.691	142.777	142.335	148.154	142.21	142.404	142.125	141.715
63	146.627	142.762	142.255	147.66	142.012	142.453	141.878	141.694
64	146.478	142.69	143.082	147.899	142.109	142.385	142.084	141.675
65	146.935	142.715	142.457	148.077	142.131	142.297	141.93	141.648
66	146.519	142.629	142.209	148.102	142.293	142.433	141.988	141.642
67	146.593	142.639	142.126	147.633	142.077	142.559	141.967	141.605
68	146.457	142.618	142.286	148.315	142.095	142.46	141.986	141.605
69	146.54	142.596	142.054	147.978	142.121	142.541	141.885	141.596
70	146.624	142.991	142.282	147.707	142.648	142.296	142.251	141.623
71	146.538	142.552	142.147	147.748	142.008	142.382	141.937	141.594
72	146.57	144.17	141.81	148.531	142.016	142.517	141.78	141.575
73	146.545	142.685	142.097	147.565	142.126	142.223	142.179	141.695
74	147.337	142.773	142.149	147.921	142.157	142.45	141.849	141.584
75	146.511	142.473	142.05	147.568	141.925	142.374	141.94	141.704
76	146.492	142.569	141.963	147.771	142.023	142.22	141.704	141.615
77	146.547	142.503	141.853	147.805	141.868	142.606	141.942	141.584
78	146.476	142.92	141.961	147.557	142.185	142.407	141.857	141.587
79	146.34	142.726	142.118	147.591	141.943	142.615	142.104	141.54
80	146.47	142.464	141.952	147.487	141.977	142.467	142.064	141.581
81	146.661	142.439	142.062	147.387	142.1	142.429	141.68	141.492
82	146.697	142.494	141.983	147.22	142.196	142.445	141.694	141.491
83	146.59	142.433	141.87	147.094	141.806	142.239	141.927	141.526
84	146.496	142.533	141.949	147.061	142.665	142.701	142.643	141.492
85	146.574	142.677	142.178	147.286	141.883	142.554	141.817	141.469
86	146.327	142.36	141.82	147.079	142.223	142.209	141.78	141.491
87	146.376	142.644	141.749	146.968	142.361	142.148	142.179	141.474
88	146.429	142.824	141.812	147.057	142.281	142.165	141.849	141.453
89	146.417	142.421	142.453	146.756	141.975	142.275	141.94	141.445
90	146.585	142.558	142.042	147.142	141.841	142.351	141.704	141.478
91	146.337	142.512	141.896	146.829	142.045	142.236	141.942	141.506
92	146.367	142.39	141.842	146.85	142.166	142.368	141.857	141.468
93	146.602	142.414	141.864	146.667	142.284	142.317	142.104	141.459
94	146.227	142.46	142.214	146.819	141.86	142.134	142.064	141.434
95	146.2	142.366	141.803	146.503	141.833	142.257	141.68	141.453
96	146.6	142.614	141.692	146.575	141.648	142.191	141.694	141.455
97	146.984	142.471	141.652	147.313	142.396	142.117	141.927	141.458
98	146.818	142.366	142.451	146.372	141.922	142.179	142.643	141.442
99	146.193	142.614	141.819	146.576	142.515	142.236	141.817	141.446
100	146.429	142.471	141.826	146.592	144.018	142.251	141.817	141.435


==> error_results.txt <==
ep	RDL-val	RDL-tr	ResNet-val	ResNet-tr	DenseNet-val	DenseNet-tr	DenseRnet-val	DenseRnet-tr
1	148.239	152.733	148.783	154.191	149.737	153.053	151.342	155.851
2	146.32	147.971	146.643	148.328	148.121	148.876	148.702	150.57
3	146.398	146.561	146.591	146.822	146.124	147.419	149.202	149.29
4	144.588	145.77	145.738	146.051	145.507	146.726	147.092	148.608
5	144.148	145.134	144.458	145.467	145.295	146.202	146.687	147.959
6	143.821	144.804	144.244	145.246	144.965	145.811	146.442	147.572
7	143.637	144.508	144.035	145.047	144.629	145.555	145.975	147.246
8	144.058	144.242	144.284	144.637	144.43	145.206	146.148	146.741
9	144.015	144.08	143.547	144.545	144.303	144.979	145.496	146.562
10	142.857	143.889	143.74	144.162	144.326	145.022	145.242	146.361
11	143.645	143.758	143.606	144.123	146.05	144.863	145.203	146.19
12	142.806	143.697	143.295	143.974	144.14	144.782	144.921	146.153
13	143.084	143.547	143.107	143.88	144.717	144.596	145.241	145.864
14	142.735	143.548	142.971	143.853	143.889	144.635	144.715	145.924
15	142.483	143.317	143.327	143.893	144.456	144.443	144.662	145.763
16	142.353	143.201	142.884	143.686	143.637	144.365	144.951	145.807
17	142.48	143.12	142.839	143.605	143.577	144.496	144.689	145.647
18	142.201	143.086	142.807	143.53	143.325	144.409	144.373	145.517
19	142.268	142.989	142.601	143.512	143.898	144.356	144.885	145.433
20	142.497	142.974	143.26	143.317	143.378	144.253	144.256	145.6
21	142.501	142.899	142.65	143.419	144.039	144.18	144.374	145.368
22	143.061	142.743	142.585	143.254	143.606	144.114	144.305	145.408
23	141.904	142.766	142.419	143.213	143.258	144.056	144.359	145.239
24	142.299	142.823	142.993	143.039	143.365	143.986	144.192	145.174
25	143.859	142.823	142.442	142.923	143.669	144.019	144.141	145.167
26	141.511	142.662	142.348	143.133	143.221	144.036	144.071	145.313
27	141.28	142.103	142.343	143.09	143.364	143.886	144.077	145.043
28	141.386	142.04	142.507	142.979	143.022	143.916	143.708	144.984
29	141.278	142.04	142.29	143.014	143.307	144.061	143.946	145.067
30	141.209	141.94	142.184	142.877	143.194	143.835	144.131	145.01
31	141.439	141.911	142.147	142.741	143.106	143.798	143.923	145.145
32	141.083	141.873	142.022	142.804	143.407	143.806	144.194	144.871
33	141.313	142.089	142.588	142.772	142.974	143.701	143.761	145.003
34	141.21	141.798	142.038	142.76	143.333	143.822	144.31	144.947
35	141.232	141.725	142.118	142.82	143.055	143.719	144.094	144.986
36	141.048	141.811	142.344	142.789	142.74	143.615	143.671	144.835
37	141.023	141.8	142.234	142.658	143.008	143.682	143.603	144.763
38	141.293	141.82	141.903	142.763	142.882	143.584	143.585	144.823
39	141.008	141.779	141.861	142.702	143.375	143.642	143.55	144.722
40	141.061	141.656	141.863	142.637	142.986	143.688	143.624	144.696
41	141.02	141.686	141.921	142.562	142.831	143.473	143.659	144.765
42	140.893	141.595	142.027	142.64	143.433	143.583	143.457	144.755
43	140.888	141.675	141.715	142.553	142.991	143.49	143.654	144.668
44	140.933	141.716	141.962	142.539	142.846	143.476	143.446	144.672
45	140.979	141.565	141.8	142.419	143.068	143.576	143.596	144.589
46	140.917	141.632	141.823	142.399	143.38	143.605	143.376	144.508
47	140.861	141.537	141.788	142.48	142.92	143.635	143.328	144.559
48	140.715	141.462	141.855	142.386	142.77	143.321	143.286	144.62
49	140.917	141.473	141.929	142.533	142.814	143.474	143.353	144.519
50	140.642	141.463	141.751	142.431	143.587	143.53	143.377	144.555
51	140.488	141.373	142.181	142.399	142.816	143.429	143.608	144.503
52	140.485	141.059	141.946	142.296	143.185	143.431	143.285	144.534
53	140.47	141.161	141.603	142.272	143.549	143.361	143.304	144.58
54	140.445	141.155	141.707	142.35	142.667	143.323	143.39	144.578
55	140.462	141.124	141.644	142.257	142.888	143.409	143.161	144.406
56	140.483	140.984	141.549	142.118	142.914	143.324	143.391	144.559
57	140.363	141.036	141.612	142.222	142.756	143.271	143.607	144.466
58	140.383	141.129	141.602	142.215	142.929	143.599	143.272	144.386
59	140.359	141.109	141.783	142.225	142.856	143.335	143.195	144.526
60	140.357	141.104	141.669	142.251	142.69	143.389	143.171	144.49
61	140.439	141.1	141.666	142.261	142.613	143.488	143.099	144.401
62	140.426	140.994	141.497	142.205	142.683	143.252	143.09	144.372
63	140.342	141.034	141.775	142.288	142.633	143.211	143.092	144.333
64	140.366	140.988	141.588	142.075	142.836	143.38	143.106	144.606
65	140.252	140.98	141.558	141.996	144.758	143.412	143.091	144.407
66	140.288	140.881	141.624	142.08	142.612	143.312	143.077	144.263
67	140.371	141.047	141.473	142.245	142.618	143.28	143.236	144.361
68	140.351	141.028	141.502	142.117	142.465	143.14	143.104	144.443
69	140.282	141.049	141.438	142.034	142.932	143.281	143.164	144.387
70	140.325	141.01	141.429	141.997	142.497	143.29	143.367	144.437
71	140.357	140.869	141.357	142.076	142.736	143.186	143.082	144.311
72	140.273	140.69	141.452	141.895	142.481	143.148	143.013	144.385
73	140.214	140.769	141.267	142.064	142.765	143.308	142.968	144.329
74	140.35	140.869	141.472	142.054	142.489	143.066	142.893	144.292
75	140.592	140.869	141.487	142.069	142.411	143.056	142.928	144.164
76	140.358	141.189	141.395	141.953	142.58	143.165	143.052	144.356
77	140.265	140.695	141.574	141.933	142.975	143.155	143.155	144.467
78	140.221	140.932	141.388	142.148	142.525	143.272	143.765	144.332
79	140.201	140.84	141.518	142.001	142.672	143.048	142.926	144.351
80	140.181	140.688	141.322	142.122	142.842	143.132	143.173	144.269
81	140.14	140.955	141.355	142.071	142.521	143.225	142.927	144.226
82	140.157	140.833	141.471	142.09	142.261	143.246	142.959	144.251
83	140.126	140.705	141.264	141.909	142.215	143.082	142.927	144.141
84	140.163	140.806	141.507	141.908	142.45	143.191	143.191	144.347
85	140.067	140.806	141.278	141.836	142.741	143.158	142.925	144.184
86	140.134	140.585	141.273	141.828	142.941	143.183	143.422	144.181
87	140.113	140.765	141.259	141.868	142.315	143.133	143.122	144.148
88	140.063	140.75	141.159	141.62	142.411	143.056	142.878	144.234
89	140.045	140.745	141.134	141.832	142.58	143.165	142.923	144.274
90	140.104	140.795	141.275	142.003	142.975	143.155	143.327	144.214
91	140.127	140.701	141.255	141.799	142.525	143.272	142.864	144.211
92	140.204	140.701	141.582	141.864	142.672	143.048	142.862	144.132
93	140.112	140.804	141.502	141.864	142.842	143.132	142.744	144.142
94	140.137	140.706	141.163	141.879	142.521	143.225	143.009	144.187
95	140.111	140.649	141.302	141.848	142.261	143.246	143.122	144.148
96	140.102	140.643	141.199	141.765	142.215	143.082	142.878	144.234
97	140.016	140.643	141.153	141.978	142.45	143.191	142.923	144.274
98	140.08	140.529	141.103	141.662	142.741	143.158	143.327	144.214
99	140.118	140.817	141.121	141.627	142.941	143.183	142.864	144.211
100	140.11	140.637	141.219	142.004	142.315	143.133	142.862	144.132

